VILD: Variational Imitation Learning with Diverse-quality Demonstrations

The goal of imitation learning (IL) is to learn a good policy from high-quality demonstrations. However, the quality of demonstrations in reality can be diverse, since it is easier and cheaper to collect demonstrations from a mix of experts and amateurs. IL in such situations can be challenging, especially when the level of demonstrators' expertise is unknown. We propose a new IL method called \underline{v}ariational \underline{i}mitation \underline{l}earning with \underline{d}iverse-quality demonstrations (VILD), where we explicitly model the level of demonstrators' expertise with a probabilistic graphical model and estimate it along with a reward function. We show that a naive approach to estimation is not suitable to large state and action spaces, and fix its issues by using a variational approach which can be easily implemented using existing reinforcement learning methods. Experiments on continuous-control benchmarks demonstrate that VILD outperforms state-of-the-art methods. Our work enables scalable and data-efficient IL under more realistic settings than before.

==> figures/pgm_cirl.tikz <==
  \centering
  \begin{tikzpicture}
  \tikzstyle{main}=[circle, minimum size = 10mm*\ScaleFactor, thick, draw =black!80, node distance = 5mm*\ScaleFactor]
  \tikzstyle{empty}=[circle, node distance = 1mm*\ScaleFactor]
  \tikzstyle{connect}=[-latex, thick]
  \tikzstyle{box}=[rectangle, draw=black!100]
  \node[main, fill=black!10] (s1) [label=center:$\state_1$] {};
  \node[main, fill=black!10] (s2) [right=24mm*\ScaleFactor of s1, label=center:$\state_2$] {};
  \node[empty] (sdot) [right=12mm*\ScaleFactor of s2] {$\cdots$};

  \node[main, fill=black!10] (st) [right=12mm*\ScaleFactor of sdot, label=center:$\state_T$] {};

  \node[empty] (sdot2) [below left=8mm*\ScaleFactor of st] {$\Ddots$};

  \node[main, fill= white!100] (a1) [below=of s1, label=center:$\action_1$] {};
  \node[main, fill= white!100] (a2) [below=of s2, label=center:$\action_2$] {};
  \node[main, fill= white!100] (at) [below=of st, label=center:$\action_T$] {};

  \node[main, fill= black!10] (u1) [below=of a1, label=center:$\naction_1$] {};
  \node[main, fill= black!10] (u2) [below=of a2, label=center:$\naction_2$] {};
  \node[main, fill= black!10] (ut) [below=of at, label=center:$\naction_T$] {};

  \node[main, fill= black!10] (id) [below=5mm*\ScaleFactor of u1, label=center:$k$] {};

  \path (s1) edge [connect] (a1);
  \path (a1) edge [connect] (u1);
  \path (s1) edge [bend right, thick, -latex] (u1);

  \path (s2) edge [connect] (a2);
  \path (a2) edge [connect] (u2);
  \path (s2) edge [bend right, thick, -latex] (u2);

  \path (st) edge [connect] (at);
  \path (at) edge [connect] (ut);
  \path (st) edge [bend right, thick, -latex] (ut);

  \path (s1) edge [connect] (s2);
  \path (u1) edge [connect] (s2);

  \path (u2) edge [connect] (sdot);
  \path (s2) edge [connect] (sdot);

  \path (sdot) edge [connect] (st);
  \path (sdot2) edge [connect] (st);

  \path (id) edge [connect] (u1);
  \path (id) edge [connect] (u2);
  \path (id) edge [connect] (ut);

  \node[plate=$N$, inner sep=6pt, fit=(s1) (st) (id)] (plate1) {};

  \end{tikzpicture}
 


==> figures/pgm_irl.tikz <==
 \centering
 \begin{tikzpicture}
 \tikzstyle{main}=[circle, minimum size = 10mm*\ScaleFactor, thick, draw =black!80, node distance = 5mm*\ScaleFactor]
 \tikzstyle{mainEmpty}=[circle, minimum size = 10mm*\ScaleFactor, node distance = 5mm*\ScaleFactor]
 \tikzstyle{empty}=[circle, node distance = 1mm*\ScaleFactor]
 \tikzstyle{connect}=[-latex, thick]
 \tikzstyle{box}=[rectangle, draw=black!100]

 \tikzstyle{mainX}=[minimum size = 10mm*\ScaleFactor, node distance = 5mm*\ScaleFactor]

 \node[main, fill=black!10] (s1) [label=center:$\state_1$] {};
 \node[main, fill=black!10] (s2) [right=24mm*\ScaleFactor of s1, label=center:$\state_2$] {};
 \node[empty] (sdot) [right=12mm*\ScaleFactor of s2] {$\cdots$};

 \node[main, fill=black!10] (st) [right=12mm*\ScaleFactor of sdot, label=center:$\state_T$] {};

 \node[empty] (sdot2) [below left=8mm*\ScaleFactor of st] {$\Ddots$};

 \node[main, fill= black!10] (a1) [below=of s1, label=center:$\action_1$] {};
 \node[main, fill= black!10] (a2) [below=of s2, label=center:$\action_2$] {};
 \node[main, fill= black!10] (at) [below=of st, label=center:$\action_T$] {};

 \node[empty, ] (aend) [below=14mm*\ScaleFactor of st, ] {};
 \node[mainEmpty, ] (u1) [below=of a1, ] {};
 \node[mainEmpty, ] (id) [below=5mm*\ScaleFactor of u1, ] {};

 \path (s1) edge [connect] (a1);

 \path (s2) edge [connect] (a2);

 \path (st) edge [connect] (at);

 \path (s1) edge [connect] (s2);
 \path (a1) edge [connect] (s2);

 \path (a2) edge [connect] (sdot);
 \path (s2) edge [connect] (sdot);

 \path (sdot) edge [connect] (st);
 \path (sdot2) edge [connect] (st);

 \node[platex=$ $, inner sep=6pt, fit=(s1) (st) (id)] (plate1) {};
 \node[plate=$N$, inner sep=6pt, fit=(s1) (st) (aend)] (plate2) {};

 \end{tikzpicture}


==> figures/pgm_irl2.tikz <==
  \centering
  \begin{tikzpicture}
  \tikzstyle{main}=[circle, minimum size = 10mm*\ScaleFactor, thick, draw =black!80, node distance = 5mm*\ScaleFactor]
  \tikzstyle{mainEmpty}=[circle, minimum size = 10mm*\ScaleFactor, node distance = 5mm*\ScaleFactor]
  \tikzstyle{empty}=[circle, node distance = 1mm*\ScaleFactor]
  \tikzstyle{connect}=[-latex, thick]
  \tikzstyle{box}=[rectangle, draw=black!100]

  \tikzstyle{mainX}=[minimum size = 10mm*\ScaleFactor, node distance = 5mm*\ScaleFactor]

  \node[main, fill=black!10] (s1) [label=center:$\state_1$] {};
  \node[main, fill=black!10] (s2) [right=24mm*\ScaleFactor of s1, label=center:$\state_2$] {};
  \node[empty] (sdot) [right=12mm*\ScaleFactor of s2] {$\cdots$};

  \node[main, fill=black!10] (st) [right=12mm*\ScaleFactor of sdot, label=center:$\state_T$] {};

  \node[empty] (sdot2) [below left=8mm*\ScaleFactor of st] {$\Ddots$};

  \node[main, fill= black!10] (a1) [below=10mm*\ScaleFactor of s1, label=center:$\action_1$] {};
  \node[main, fill= black!10] (a2) [below=10mm*\ScaleFactor of s2, label=center:$\action_2$] {};
  \node[main, fill= black!10] (at) [below=10mm*\ScaleFactor of st, label=center:$\action_T$] {};

  \node[empty, ] (aend) [below=14mm*\ScaleFactor of st, ] {};
  \node[mainEmpty, ] (u1) [below=of a1, ] {};
  % \node[mainEmpty, ] (id) [below=5mm*\ScaleFactor of u1, ] {};
  \node[main, fill= black!10] (id) [below=10mm*\ScaleFactor of a1, label=center:$k$] {};

  \path (s1) edge [connect] (a1);

  \path (s2) edge [connect] (a2);

  \path (st) edge [connect] (at);

  \path (s1) edge [connect] (s2);
  \path (a1) edge [connect] (s2);

  \path (a2) edge [connect] (sdot);
  \path (s2) edge [connect] (sdot);

  \path (sdot) edge [connect] (st);
  \path (sdot2) edge [connect] (st);

  \node[plate=$N$, inner sep=6pt, fit=(s1) (st) (id)] (plate2) {};

  \end{tikzpicture}
 

